Z Prime: A Story

This is an imaginary story that could come to pass involving a detector, a Boson, and good resolution. It was written for Snowmass 2013, as a white paper for the New Physics group. The story describes a scenario in which nature has designated the existence of a Left-Right Symmetric Model Z' at a pole mass of 3 TeV, which is observed by analysers through the dilepton decay channel. Signal and Background samples were generated for a proton-proton collider at $\sqrt{s}$ = 14 TeV and $\sqrt{s}$ = 33 TeV, with enough events to represent a dataset of up to 3000 fb$^{-1}$ for each centre of mass energy. These samples were passed through the Delphes fast simulation framework to produce detector reconstructed events. The story is played out from first hints to a well established new discovery with plentiful data, and attempts to capture the journey and excitement that this entails.

==> INSTRUCTIONS.txt <==


INSTRUCTIONS:

To convert LaTeX to pdf, issue the command

pdflatex driverFile.tex   three times in succession.  The resulting pdf file 
should be identical to the file  driverFile-result.pdf in the distribution.


To use the style files given here to create your own article for the Snowmass 
2013 proceedings, please follow the following steps.

1. Create a new directory with the name of your working group, e.g.  TopQuark.

2. Copy the files wgreport.tex and authorlist.tex from the directory Magnetism
      into your new directory.

3. Change the author names and section titles to your needs.  Please provide a 
      label for the whole report (a chapter of the final book) and for each 
        section.

4. Fill in the text.  Please make use of the macros in  workshopsymbols.tex where
      they are appropriate.

5. Fill in the references.  A convenient method is the look up the reference in 
      INSPIRE, click on the link  "LaTeX (US)", and then paste whatever appears
        into the bibliography. 

6. Convert figures to pdf and then refer to them in the LaTeX.  A convenient
        command to insert a figure is  (for myfigure.pdf in TopQuark)

          \includegraphics[width=0.3\hsize]{TopQuark/myfigure.pdf}

    A example of an inserted figure and a displayed table can be found in 
            Magnetism/wgreport.tex

    More complicated examples are found in the directories ChargedLeptons and 
       HeavyPhotons, which contains chapters of the Intensity Frontier report.

7.  When your paper is complete, send your directory to Michael Peskin. 
           (mpeskin@slac.stanford.edu).

Thank you very much!


